A Framework for the Solution of Tree-Coupled Saddle-Point Systems

We consider the solution of saddle-point systems with a tree-based block structure, introducing a parallelizable direct method for their solution. As our key contribution, we then propose several structure-exploiting preconditioners to be used during applications of the MINRES and GMRES algorithms and analyze their properties. We adapt several concepts originating in the field of multigrid methods, obtaining a variety of problem-adapted multi-level methods. We analyze the complexity of all algorithms, and derive a number of results on eigenvalues of the preconditioned system and convergence of iterative methods. We validate our theoretical findings through a range of numerical experiments.

==> Figures/tree_coupled.tikz <==
\begin{tikzpicture}[every node/.style={draw,circle}, edge from parent/.style={draw,->,>=stealth}]
  \node {3}
	child {node {1} edge from parent node[draw=none, left] {\small $a_{1}$}}
	child {node {2} edge from parent node[draw=none, right] {\small $a_{2}$}};
\end{tikzpicture}

